Designing and Training of Lightweight Neural Networks on Edge Devices using Early Halting in Knowledge Distillation

Automated feature extraction capability and significant performance of Deep Neural Networks (DNN) make them suitable for Internet of Things (IoT) applications. However, deploying DNN on edge devices becomes prohibitive due to the colossal computation, energy, and storage requirements. This paper presents a novel approach for designing and training lightweight DNN using large-size DNN. The approach considers the available storage, processing speed, and maximum allowable processing time to execute the task on edge devices. We present a knowledge distillation based training procedure to train the lightweight DNN to achieve adequate accuracy. During the training of lightweight DNN, we introduce a novel early halting technique, which preserves network resources; thus, speedups the training procedure. Finally, we present the empirically and real-world evaluations to verify the effectiveness of the proposed approach under different constraints using various edge devices.

==> class_wise/m1/dbd/silver.dat <==
1	89	91	87	87	93	93	87	93
2	89	93	89	88	93	91	87	93
3	89	89	89	88	93	93	92	96
4	89	94	90	86	94	89	91	93
5	87	94	88	89	94	87	87	96
6	91	92	89	88	90	91	87	95
7	91	90	90	86	92	92	89	92
8	91	90	89	87	93	92	87	92
9	89	93	87	86	93	91	92	91
10	87	89	88	87	95	92	87	92
11	91	90	87	86	92	93	90	95
12	91	93	88	89	90	89	87	91
13	88	94	87	87	91	91	89	95
14	91	90	90	87	95	89	87	91
15	87	89	88	85	95	90	87	93
16	89	89	89	89	91	90	88	91
17	87	92	91	89	90	89	87	93
18	90	93	89	86	91	87	91	96
19	90	91	87	88	95	91	88	94
20	90	90	89	89	93	93	88	95
21	88	94	87	87	95	87	92	93
22	85	90	90	85	91	92	87	91
23	88	91	91	88	90	91	89	95
24	89	89	90	89	94	87	91	91
25	87	93	91	89	93	89	90	93
26	90	94	91	86	94	92	87	96
27	88	91	87	85	95	92	90	95
28	87	93	91	86	94	93	89	94
29	89	90	89	88	90	88	91	92
30	88	92	91	86	93	91	88	93
31	88	94	91	89	94	91	89	95
32	87	93	91	86	93	88	89	95
33	87	92	91	89	90	91	87	93
34	89	89	85	87	95	88	88	91
35	88	94	87	89	90	92	87	95
36	91	92	88	88	90	89	88	91
37	88	94	85	86	91	87	91	96
38	85	89	87	86	95	90	88	93
39	91	90	87	87	94	88	90	91
40	87	93	90	89	94	91	92	96
41	90	91	90	90	91	91	91	96
42	87	91	88	89	94	93	87	94
43	90	92	87	89	94	92	91	91
44	89	89	87	87	92	90	87	96
45	91	91	85	86	94	91	92	92
46	88	93	91	87	94	91	87	92
47	88	91	89	89	90	89	91	94
48	86	90	87	86	91	90	87	95
49	89	93	87	88	94	92	87	92
50	88	91	87	89	95	90	92	95
51	91	91	90	89	92	92	91	94
52	88	90	90	90	90	92	87	91
53	89	93	89	89	95	92	92	94
54	87	94	90	88	92	87	90	95
55	87	92	90	86	94	91	92	94
56	91	91	88	88	95	93	91	91
57	91	90	91	88	94	92	90	93
58	87	91	89	90	92	87	87	94



==> class_wise/m1/dbm/silver.dat <==
1	95	93	89	90	90	90	90	95
2	92	91	87	91	95	92	90	94
3	90	94	96	91	95	92	91	95
4	91	92	89	94	95	89	89	94
5	94	94	88	93	95	91	92	94
6	92	88	93	90	93	88	89	91
7	97	89	91	93	94	89	92	94
8	92	95	96	93	91	87	88	93
9	90	92	89	94	93	92	90	94
10	90	90	94	94	90	91	87	96
11	95	93	90	95	95	90	87	92
12	92	94	87	94	95	88	92	94
13	97	94	93	91	94	90	90	92
14	91	92	96	92	94	88	88	91
15	94	93	95	94	92	90	89	94
16	90	90	93	95	91	89	87	95
17	93	90	89	92	90	92	92	94
18	94	89	89	95	95	90	88	95
19	90	94	90	91	93	87	87	93
20	94	93	92	92	91	88	91	94
21	97	88	93	92	90	93	91	93
22	91	88	87	93	91	87	87	91
23	89	94	92	91	94	92	92	93
24	95	91	95	95	95	91	90	92
25	91	94	96	95	90	92	87	95
26	92	93	88	92	95	90	88	91
27	97	93	89	91	93	90	89	96
28	89	90	94	95	90	91	92	96
29	93	90	94	94	93	88	87	91
30	89	90	90	93	95	89	90	92
31	89	91	87	91	91	87	89	93
32	89	94	93	90	91	87	87	95
33	94	92	88	92	92	88	90	95
34	91	92	87	94	94	92	90	94
35	92	93	88	92	92	93	89	95
36	97	93	94	91	95	87	90	95
37	90	94	95	93	94	90	87	96
38	90	95	88	90	93	90	90	95
39	93	90	94	95	94	91	87	92
40	95	90	95	93	94	88	92	93
41	97	92	94	93	94	87	88	94
42	95	95	87	94	91	89	89	95
43	97	91	92	95	93	91	87	93
44	92	93	91	92	93	91	90	94
45	97	90	96	95	91	87	90	92
46	91	93	93	92	90	92	88	93
47	96	92	91	94	93	90	91	95
48	92	95	89	90	95	93	89	93
49	96	88	95	94	95	90	89	96
50	97	91	91	94	90	88	92	92
51	96	89	90	90	90	88	92	94
52	90	88	93	91	93	87	90	95
53	89	89	92	95	95	91	90	91
54	95	91	90	95	90	89	88	96
55	92	90	90	90	91	90	89	91
56	91	88	92	92	94	91	87	96
57	93	95	90	92	90	87	92	96
58	95	90	89	91	95	90	90	96



==> class_wise/m1/vbd/silver.dat <==
1	88	97	90	92	86	88	87	92
2	88	91	93	92	89	89	92	92
3	87	97	88	90	87	91	88	96
4	90	90	88	89	88	91	89	96
5	89	94	89	89	86	90	88	92
6	90	92	89	92	90	93	91	96
7	89	95	93	91	86	93	91	91
8	87	89	90	91	89	87	89	95
9	92	94	92	90	89	91	90	92
10	88	93	93	90	86	93	90	91
11	88	90	90	88	87	92	88	96
12	87	89	88	92	87	88	88	94
13	88	91	89	91	91	91	90	91
14	91	91	88	92	86	91	90	91
15	89	91	91	88	89	93	90	94
16	91	89	91	88	89	93	87	93
17	90	95	92	91	91	88	89	91
18	90	95	93	90	86	89	87	94
19	91	96	93	90	86	87	92	96
20	93	92	91	91	87	91	91	96
21	87	95	92	89	89	87	89	94
22	92	96	90	88	87	88	87	91
23	88	96	90	92	89	93	90	94
24	88	91	93	90	87	92	91	91
25	93	91	91	88	88	91	92	91
26	92	93	92	92	90	89	87	94
27	93	95	90	91	88	88	91	91
28	87	96	93	88	90	93	92	91
29	93	89	93	89	89	92	88	92
30	87	94	89	90	86	88	88	91
31	93	93	92	88	89	91	87	92
32	87	91	87	88	86	88	92	95
33	87	94	91	92	88	89	88	91
34	93	97	88	91	87	93	88	93
35	91	90	87	91	90	93	87	92
36	91	94	92	90	87	87	90	94
37	92	93	93	91	90	89	87	96
38	91	95	88	89	91	89	90	92
39	88	95	90	89	88	90	91	93
40	92	96	92	90	86	90	87	93
41	87	92	90	90	90	87	91	93
42	91	91	87	91	91	93	92	96
43	90	93	87	92	89	92	87	95
44	89	90	90	88	89	91	90	93
45	87	96	89	92	91	88	92	93
46	87	89	91	90	91	89	88	95
47	88	89	87	90	86	91	92	93
48	90	89	90	91	86	91	90	91
49	92	91	91	92	91	89	92	92
50	91	95	91	92	91	87	90	91
51	88	93	87	89	90	89	87	94
52	92	93	88	91	88	90	89	93
53	89	92	87	89	90	88	87	92
54	87	92	89	89	90	92	87	94
55	87	90	90	88	91	87	91	94
56	88	91	93	90	89	91	92	96
57	90	94	90	91	88	93	89	92
58	93	90	90	89	91	92	87	93



==> class_wise/m2/dbd/silver.dat <==
1	87	87	79	78	90	88	88	92
2	86	78	79	87	94	87	89	95
3	87	80	83	89	90	93	91	91
4	87	80	86	89	92	90	88	96
5	87	83	77	89	95	92	89	93
6	85	81	78	86	90	87	92	91
7	85	78	81	86	92	90	92	93
8	87	79	79	89	92	89	92	92
9	89	85	86	87	90	90	91	92
10	89	79	82	77	92	89	88	96
11	84	82	79	79	90	92	89	91
12	87	82	86	82	95	88	92	95
13	86	83	86	85	94	92	88	92
14	81	81	77	81	92	91	91	93
15	85	84	88	83	94	89	88	94
16	81	86	89	85	93	91	91	95
17	83	86	86	77	95	93	87	91
18	81	87	84	87	92	93	87	95
19	81	83	83	81	92	89	92	93
20	83	79	82	79	94	89	87	92
21	87	82	85	83	90	92	91	96
22	87	86	85	86	94	92	91	95
23	84	82	81	77	95	91	87	96
24	83	83	86	81	94	89	92	93
25	85	81	85	83	91	90	92	91
26	84	85	78	85	94	93	87	94
27	87	85	87	80	94	92	89	96
28	87	86	85	77	91	93	87	93
29	86	79	80	85	95	88	87	92
30	82	82	87	79	92	89	88	95
31	87	81	88	86	92	88	87	91
32	81	80	83	80	94	91	92	94
33	88	81	87	80	90	92	91	95
34	83	86	80	79	95	87	91	96
35	81	87	80	82	91	93	89	91
36	84	78	82	85	90	88	92	91
37	81	79	78	79	92	92	90	94
38	85	81	84	85	92	91	89	91
39	84	86	79	79	90	87	92	94
40	88	80	82	83	91	88	91	93
41	89	78	86	80	94	90	89	94
42	83	86	88	84	92	90	89	92
43	81	87	78	80	92	90	92	91
44	89	80	80	77	91	88	87	96
45	88	79	77	86	93	91	87	91
46	85	79	86	79	93	91	87	94
47	85	79	80	80	91	88	87	94
48	85	85	81	86	90	93	91	94
49	81	85	77	84	94	87	88	96
50	82	83	85	86	95	89	89	96
51	89	87	84	84	91	89	90	93
52	84	80	82	86	92	88	88	96
53	86	79	89	81	90	93	89	91
54	82	78	82	77	94	90	90	95
55	89	78	86	87	91	87	91	93
56	82	81	78	82	91	87	89	95
57	89	78	85	87	90	92	90	94
58	89	78	88	81	94	87	91	94



==> class_wise/m2/dbm/silver.dat <==
1	89	88	88	87	95	90	87	93
2	92	87	87	86	92	93	90	92
3	89	86	86	84	91	90	92	94
4	90	90	86	85	93	93	88	94
5	87	84	87	86	90	90	92	95
6	86	88	86	87	93	88	87	93
7	88	89	88	84	95	87	87	96
8	87	84	85	84	90	93	92	92
9	92	88	89	85	92	88	92	91
10	88	88	87	85	92	87	90	95
11	88	90	86	87	90	92	89	92
12	92	87	88	87	92	87	90	91
13	92	86	85	86	95	87	92	91
14	91	86	88	88	90	90	88	91
15	88	88	89	86	95	91	87	91
16	86	84	89	87	91	91	89	92
17	88	88	89	87	95	88	91	96
18	86	87	84	88	91	92	87	91
19	92	89	87	88	92	90	87	94
20	87	89	90	88	95	89	90	94
21	91	89	89	84	90	90	90	96
22	89	90	87	85	95	91	88	94
23	86	85	86	85	91	90	89	96
24	86	85	89	85	93	88	92	91
25	92	88	85	88	90	93	91	94
26	90	86	88	87	95	93	87	92
27	87	87	89	86	95	90	91	92
28	89	88	86	88	94	91	90	96
29	91	87	85	84	93	93	91	91
30	88	88	89	86	92	90	89	96
31	87	88	87	84	94	91	87	93
32	87	89	84	86	91	92	88	93
33	86	90	87	88	90	93	92	92
34	89	87	86	86	91	92	88	96
35	89	86	88	87	92	89	92	91
36	88	89	89	85	90	92	87	96
37	87	87	86	84	93	92	90	94
38	90	84	85	88	91	92	90	92
39	91	85	83	85	95	93	89	96
40	87	89	89	88	94	93	89	95
41	89	84	88	88	92	89	89	95
42	89	90	85	88	90	88	90	94
43	92	88	89	87	91	91	88	95
44	88	86	85	85	95	90	89	92
45	86	86	89	88	93	90	88	95
46	90	85	83	84	95	90	92	92
47	87	88	91	84	95	87	87	93
48	89	85	84	87	93	91	92	92
49	89	87	85	84	95	87	88	91
50	88	87	91	85	91	87	87	92
51	92	85	86	85	93	90	87	91
52	86	90	87	85	94	91	92	95
53	91	85	89	85	94	90	87	94
54	87	85	84	84	93	90	92	94
55	86	90	83	88	95	91	89	91
56	92	87	86	87	94	90	92	91
57	89	89	83	85	90	89	88	95
58	86	90	88	88	91	92	89	96



==> class_wise/m2/vbd/silver.dat <==
1	86	91	88	86	85	93	88	95
2	84	87	84	85	89	90	89	95
3	87	89	86	88	85	92	92	93
4	84	86	85	89	90	92	89	96
5	87	90	87	86	89	89	92	96
6	86	88	83	86	89	93	90	94
7	84	86	87	82	88	87	87	93
8	84	91	88	83	88	90	88	96
9	86	87	83	85	89	93	92	93
10	86	89	87	89	88	92	89	94
11	84	90	88	83	89	92	91	92
12	88	92	86	82	87	91	87	96
13	84	88	83	85	87	89	89	94
14	86	88	87	86	89	88	92	93
15	84	88	87	86	88	91	87	93
16	85	87	90	83	89	89	87	96
17	88	88	90	89	85	92	91	92
18	83	90	84	83	88	90	91	95
19	83	91	87	89	88	89	91	92
20	88	91	89	86	86	91	88	96
21	83	91	83	89	87	92	87	93
22	86	89	84	84	86	89	91	92
23	88	91	83	86	87	93	88	94
24	87	87	84	83	89	92	91	96
25	84	91	83	87	85	92	90	94
26	86	88	84	86	89	90	88	96
27	86	91	83	82	87	88	88	92
28	87	90	85	89	85	92	90	92
29	83	87	85	83	87	87	88	95
30	84	92	83	82	89	91	89	94
31	85	90	84	86	85	91	89	93
32	83	87	84	87	86	92	89	94
33	86	90	88	83	89	93	87	95
34	84	87	87	89	88	90	89	92
35	87	92	85	89	88	91	91	95
36	87	86	89	85	85	87	89	96
37	85	88	89	88	88	93	89	92
38	84	87	86	88	88	87	92	96
39	86	91	85	85	85	89	90	94
40	84	88	85	82	87	92	89	96
41	85	89	90	89	90	88	88	93
42	88	89	83	89	85	93	89	91
43	84	92	88	84	86	89	92	91
44	85	86	86	83	90	93	89	94
45	83	91	83	85	85	92	87	91
46	83	92	90	84	90	88	90	96
47	85	89	90	88	89	88	88	93
48	83	88	90	82	90	91	90	91
49	87	87	89	85	87	90	90	96
50	86	87	83	84	88	89	87	94
51	83	92	87	86	88	91	90	94
52	85	92	83	88	87	90	92	91
53	86	91	88	86	90	88	87	93
54	86	86	88	84	86	93	89	91
55	88	92	83	86	90	90	88	91
56	86	90	89	84	86	90	92	96
57	87	92	90	85	88	93	92	95
58	83	91	87	85	85	89	89	96


